Measurement of the centrality and pseudorapidity dependence of the integrated elliptic flow in lead-lead collisions at sqrt(s_NN)=2.76 TeV with the ATLAS detector

The integrated elliptic flow of charged particles produced in Pb+Pb collisions at sqrt(s_NN)=2.76 TeV has been measured with the ATLAS detector using data collected at the Large Hadron Collider. The anisotropy parameter, v_2, was measured in the pseudorapidity range |eta| <= 2.5 with the event-plane method. In order to include tracks with very low transverse momentum pT, thus reducing the uncertainty in v_2 integrated over pT, a 1 mu b-1 data sample without a magnetic field in the tracking detectors is used. The centrality dependence of the integrated v_2 is compared to other measurements obtained with higher pT thresholds. A weak pseudorapidity dependence of the integrated elliptic flow is observed for central collisions, and a small decrease when moving away from mid-rapidity is observed only in peripheral collisions. The integrated v2 transformed to the rest frame of one of the colliding nuclei is compared to the lower-energy RHIC data.

==> Metadata.txt <==
Title: Measurement of the centrality and pseudorapidity dependence of
the integrated elliptic flow in lead-lead collisions at &radic;
s<sub>NN</sub> =2.76 TeV  with the ATLAS detector
Authors: ATLAS Collaboration
Comments: 21 pages, 24 Postscript figures
Report-no: CERN-PH-EP-2014-065
Journal-ref: To be submitted to EPJ C

The integrated elliptic flow of charged particles produced in Pb+Pb
collisions at  &radic; s<sub>NN</sub>=2.76 TeV
has been measured with the ATLAS   detector  using data collected at the Large Hadron
Collider. The anisotropy parameter, v<sub>2</sub>, was measured in the
pseudorapidity range |&eta;| &le; 2.5 with the event-plane method.  
In order to include tracks with very low transverse momentum p<sub>T</sub>,
thus reducing the uncertainty in v<sub>2</sub> integrated over p<sub>T</sub>, a 1 &mu; b<sup>-1</sup> 
data sample without a magnetic field in the tracking detectors is used. 
The centrality dependence of the integrated v<sub>2</sub> is compared to other
measurements obtained with higher p<sub>T</sub> thresholds. A weak
pseudorapidity dependence of the integrated elliptic flow is
observed for central collisions, and a small decrease when moving
away from mid-rapidity is observed only in peripheral collisions. 
The integrated v<sub>2</sub> transformed to the rest frame of one of the
colliding nuclei is compared to the lower-energy RHIC data. 

